Parameter estimation and application in two types of uncertain single-index models

Uncertain data often arises in complex environments because of frequency instability and subjective judgment. This paper establishes two types of uncertain single-index models to capture the inherent properties of such data. Based on the semiparametric least-squares principle, the Nadaraya-Watson kernel and B-spline methods are used to estimate the unknown coefficients in various scenarios with both crisp and imprecise explanatory variables. Residual analysis and hypothesis testing under uncertainty assess the fit of the proposed models. Furthermore, simulation studies verify the models' validity, and a real-data application demonstrates their effectiveness in practical settings.

==> Code.txt <==
I. Simulation 1 R Code
# True function: y=(1-(0.2x1-0.4x2+0.8944x3))*(0.2x1-0.4x2+0.8944x3)^3
library(ggplot2)
library(writexl)
library(openxlsx)
library(readxl)
library(gridExtra)
library(parallel)

# 1. Read sample data
setwd("C:/Users/mine/Desktop/simulations1")
dt<-read_excel("simulation_a.xlsx",sheet=1)
# Obtain initial values of three coefficient vectors
Y=dt$ye
X=cbind(dt$x1,dt$x2,dt$x3)
Z=cbind(dt$z1,dt$z2)
mod<-lm(Y~x1+x2+x3,data=dt) # Set initial values
coef<-coef(mod)[-1]
# L2 normalization for coefficients
# Calculate L2 norm
l2_norm <- sqrt(sum(coef^2))
# Normalization: each coefficient / L2 norm (ensure norm equals 1 after normalization)
coef_initial <- round(coef/ l2_norm, 5)
coef_initial      # beta=(0.21363,-0.53740,0.81582)
# Calculate true single index Z = beta^T X
Z_true <- as.vector(X %*% beta_true)
# True nonlinear function m(Z) = (1-z)*z^3
m_true <- function(z) {
  (1-z)*z^3 
}
# Generate dependent variable Y
Y <- as.vector(dt$ye)
# Define uncertainty kernel function
kernel_function<-function(u){
  pi/sqrt(3)*exp(-pi*u/sqrt(3))*(1+exp(-pi*u/sqrt(3)))^(-2)
}

# 2. Define core functions
# Nadaraya-Watson kernel estimator with uncertainty kernel
nadaraya_watson <- function(z0, Z, Y, h) {
  Z <- as.vector(Z)
  Y <- as.vector(Y)
  # Compute kernel weights
  u <- (z0 - Z)/h
  weights <- kernel_function(u) + 1e-10
  weight_sum <- sum(weights)
  if (isTRUE(weight_sum < 1e-08)) {
    return(mean(Y))}
  m_hat <- sum(weights * Y) / weight_sum
  if (is.na(m_hat) || is.infinite(m_hat)) {
    return(mean(Y))
  }
  return(m_hat)
}
# RSS loss function for coefficient optimization
rss_beta <- function(beta, X, Y, h) {
  beta <- as.vector(beta)
  Y <- as.vector(Y)
  beta_norm <- sqrt(sum(beta^2))
  if (beta_norm < 1e-8) {
    beta <- rep(1/sqrt(p), p)   } else {
    beta <- beta / beta_norm
  }
  # Force the first coefficient to be positive
  if (beta[1] < 0) {
    beta <- -beta
  }
  # Compute single index Z
  Z <- as.vector(X %*% beta)
  # Leave-one-out fitting value initialization to match length
  Y_hat <- numeric(length(Y))
  for (i in 1:length(Y)) {
    Z_train <- as.vector(Z[-i])
    Y_train <- as.vector(Y[-i])
    Y_hat[i] <- nadaraya_watson(Z[i], Z_train, Y_train, h)
  }
  # Calculate residual sum of squares
  residuals <- Y - Y_hat
  residuals[is.na(residuals) | is.infinite(residuals)] <- 0    
  rss <- sum(residuals^2)
  # Avoid infinite RSS
  if (is.infinite(rss) || is.na(rss)) {
    rss <- 1e10 }
  return(rss)
}

# 3. Single index model with iterative beta optimization
fit_single_index_model <- function(X, Y, h, coef_initial, max_iter = 20, tol = 1e-4) {
  # Initialize beta
  beta <- coef_initial
  beta_norm <- sqrt(sum(beta^2))
  if (beta_norm < 1e-8) {
    beta <- rep(1/sqrt(p), p)
  } else {
    beta <- beta / beta_norm
  }
# Force the first coefficient to be positive
  if (beta[1] < 0) {
    beta <- -beta
  }
  beta_prev <- beta
  for (iter in 1:max_iter) {
# Optimize beta
    res <- optim(
      par = beta,
      fn = rss_beta,
      X = X, Y = Y, h = h,
      method = "L-BFGS-B",
      lower = c(1e-6, rep(-1, p-1)),  
      upper = rep(1, p)               
    )
    beta <- res$par
    beta_norm <- sqrt(sum(beta^2))
    if (beta_norm < 1e-8) {
      beta <- rep(1/sqrt(p), p)
    } else {
      beta <- beta / beta_norm
    }
    if (beta[1] < 0) {
      beta <- -beta
    }
    # Convergence judgment
    if (sqrt(sum((beta - beta_prev)^2)) < tol) {
      break
    }
    beta_prev <- beta
  }
  Z <- as.vector(X %*% beta)
  # Fitted nonlinear function after training
  m_hat <- function(z0) {
    sapply(z0, function(zi) nadaraya_watson(zi, Z, Y, h))
  }
  return(list(beta = beta, m_hat = m_hat, Z = Z))
}

# 4. V-fold cross validation for optimal bandwidth selection
cv_bandwidth <- function(X, Y, hs, coef_initial, V = 10) {
  # Initialize cross validation score vector
  cv_scores <- numeric(length(hs))
  n <- nrow(X)  # Sample size  
  # Generate fold indices
  set.seed(123) 
  fold_ids <- sample(rep(1:V, length.out = n))  
  # Traverse each candidate bandwidth
  for (k in 1:length(hs)) {
    h <- hs[k]
    fold_cv_error <- 0  # Accumulate total error across folds
    for (v in 1:V) {
      val_idx <- which(fold_ids == v)   # v-th fold as validation set
      train_idx <- which(fold_ids != v) # Remaining folds as training set
      # Split training & validation data
      X_train <- X[train_idx, ]
      Y_train <- Y[train_idx]
      X_val <- X[val_idx, ]
      Y_val <- Y[val_idx]
      # Fit single index model on training set
      fit_v <- fit_single_index_model(X_train, Y_train, h, coef_initial, max_iter = 5)
      # Predict validation set
      Z_val <- as.vector(X_val %*% fit_v$beta) 
      Y_hat_val <- fit_v$m_hat(Z_val)           
      fold_cv_error <- fold_cv_error + sum((Y_val - Y_hat_val)^2) }
    
    # Average cross validation error for current bandwidth
    cv_scores[k] <- fold_cv_error / n  
    cat(paste("Bandwidth h =", round(h, 4), "CV Error =", round(cv_scores[k], 4), "\n"))
  }
  return(cv_scores)
}

# 5. Fibonacci sequence generation for 1D search
fibonacci_seq <- function(N) {
  fib <- numeric(N + 1)  # Index starts from 0
  if (N >= 0) fib[1] <- 0  # fib(0) = 0
  if (N >= 1) fib[2] <- 1  # fib(1) = 1
  if (N >= 2) {
    for (k in 2:N) {
      fib[k + 1] <- fib[k] + fib[k - 1]  # fib(k) = fib(k-1) + fib(k-2)
    }
  }
  return(fib)
}
# Fibonacci search algorithm for optimal bandwidth
fibonacci_search_bandwidth <- function(X, Y, coef_initial, h_min = 0.1, h_max = 0.5, eps = 1e-2, N = 20, V = 10) {
  # Generate Fibonacci sequence
  fib <- fibonacci_seq(N)
  # Initialization
  tol <- h_max - h_min  
  n_iter <- N          
  rho <- fib[n_iter] / fib[n_iter + 1]  
  # Two initial interior points
  h_t <- h_min + (1 - rho) * tol 
  h_r <- h_min + rho * tol   
  # Calculate cross validation error wrapper     
  cv_error <- function(h) {
    if (h <= 0) return(1e10)      
    n <- nrow(X)
    set.seed(123) 
    fold_ids <- sample(rep(1:V, length.out = n))
    fold_cv_error <- 0
    for (v in 1:V) {
      val_idx <- which(fold_ids == v)
      train_idx <- which(fold_ids != v)
      X_train <- X[train_idx, ]
      Y_train <- Y[train_idx]
      X_val <- X[val_idx, ]
      Y_val <- Y[val_idx]
      # Fit single index model
      fit_v <- fit_single_index_model(X_train, Y_train, h, coef_initial, max_iter = 5)
      # Predict validation index
      Z_val <- as.vector(X_val %*% fit_v$beta)
      Y_hat_val <- fit_v$m_hat(Z_val)
      # Handle abnormal predictions
      if (any(is.na(Y_hat_val) | is.infinite(Y_hat_val))) {
        Y_hat_val[is.na(Y_hat_val) | is.infinite(Y_hat_val)] <- mean(Y_train)
      }
      fold_cv_error <- fold_cv_error + sum((Y_val - Y_hat_val)^2)
    }
     # Average cross validation error
    return(fold_cv_error / n)  
  }
  # Compute CV loss for two initial points
  CV_t <- cv_error(h_t)
  CV_r <- cv_error(h_r)
  # Iteratively shrink search interval
  while (n_iter > 2 && tol > eps) {
    n_iter <- n_iter - 1
    tol <- h_max - h_min             
    rho <- fib[n_iter] / fib[n_iter + 1]
    if (CV_t < CV_r) {
      # Minimum lies in left subinterval, update upper bound
      h_max <- h_r
      h_r <- h_t
      CV_r <- CV_t
      new_tol <- h_max - h_min          
      h_t <- h_min + (1 - rho) * new_tol
      CV_t <- cv_error(h_t)
    } else {
      # Minimum lies in right subinterval, update lower bound
      h_min <- h_t
      h_t <- h_r
      CV_t <- CV_r
      new_tol <- h_max - h_min            
      h_r <- h_min + rho * new_tol
      CV_r <- cv_error(h_r)
    }
    tol <- h_max - h_min
    cat(sprintf("Iteration n=%d: Interval=[%.4f, %.4f], Length=%.4f, h_t=%.4f(CV=%.4f), h_r=%.4f(CV=%.4f)\n",
                n_iter, h_min, h_max, tol, h_t, CV_t, h_r, CV_r))
  }
  # Optimal bandwidth taken as interval midpoint
  h_opt <- (h_min + h_max) / 2
  CV_opt <- cv_error(h_opt)
  return(list(
    h_opt = h_opt,                
    CV_opt = CV_opt,              
    final_interval = c(h_min, h_max), 
    final_tol = h_max - h_min))
}
# 6. Execute bandwidth search & model fitting
# Grid search over candidate bandwidths
hs <- seq(0.01, 10, by = 0.5)  
cv_scores <- cv_bandwidth(X, Y, hs, coef_initial)
best_h <- hs[which.min(cv_scores)]
cat(paste("Optimal bandwidth via grid search: ", round(best_h, 4), "\n"))
# Run Fibonacci precise search
fib_result <- fibonacci_search_bandwidth(X, Y, coef_initial, h_min = 0.01, h_max = 0.1, eps = 1e-4, N = 20, V = 10)
# Output search results
cat("\n===== Fibonacci Bandwidth Search Results =====\n")
cat(sprintf("Optimal bandwidth h* = %.4f\n", fib_result$h_opt))
cat(sprintf("Minimum CV Error = %.4f\n", fib_result$CV_opt))
cat(sprintf("Final search interval = [%.4f, %.4f]\n", fib_result$final_interval[1], fib_result$final_interval[2]))
cat(sprintf("Final interval length = %.4f\n", fib_result$final_tol))
# Select final bandwidth
h <- 0.024
# Train full single index model
fit_result <- fit_single_index_model(X, Y, h, coef_initial)
beta_hat <- fit_result$beta
m_hat <- fit_result$m_hat
Z_hat <- fit_result$Z
# Print coefficient results
cat("True beta values: ", round(beta_true, 4), "\n")
cat("Estimated beta values: ", round(beta_hat, 4), "\n")
cat("First coefficient positive: ", beta_hat[1] > 0, "\n")
cat("L2 norm of estimated beta: ", round(sqrt(sum(beta_hat^2)), 4), "\n")

# 7. Visualization of fitting performance
# Generate test points for single index Z
Z_test <- seq(min(c(Z_hat, Z_true)), max(c(Z_hat, Z_true)), length.out = 500)
# Compute fitted curve & true curve
m_hat_vals <- sapply(Z_test, m_hat) 
m_true_vals <- m_true(Z_test)      
df_train <- data.frame(Z = as.vector(Z_hat), Y = as.vector(Y))
df_test <- data.frame(Z = Z_test, m_hat = m_hat_vals, m_true = m_true_vals)
p1 <- ggplot() +
  geom_point(data = df_train, 
             aes(x = Z, y = Y, color = "Raw Samples"), 
             alpha = 0.6, size = 1) +
  geom_line(data = df_test, 
            aes(x = Z, y = m_hat, color = "N-W Kernel Fit"), 
            linetype = "solid", linewidth = 1) +
  geom_line(data = df_test, 
            aes(x = Z, y = m_true, color = "True Function"), 
            linetype = "dashed", linewidth = 1) +
  scale_color_manual(
    name = " ",
    values = c("Raw Samples" = "gray", "N-W Kernel Fit" = "red", "True Function" = "blue"),
    breaks = c("Raw Samples", "N-W Kernel Fit", "True Function")
  ) +
  labs(x = "Single Index Z = β^T X ", y = "Response Y", title = paste("Single Index Model N-W Kernel Estimation, h=" ,h))+
  theme_bw() +
  theme(
    plot.title = element_text(hjust = 0.5),
    legend.position = "right"
  )
# Print plot
grid.arrange(p1, ncol = 1)

II. Simulation 2 R Code
library(writexl)
library(readxl)
library(parallel)
library(splines)   # B-spline interpolation & regression
library(nloptr)    # Nonlinear optimization toolkit
library(patchwork) # Multi-plot layout
library(ggplot2)

# 1. Load dataset
data_path <- "C:/Users/mine/Desktop/Uncertain Single Index Model/reference/simulations2/simulation_bcde.xlsx"
dt <- read_excel(data_path)
breaks <- seq(v_min, v_max, length.out = n_bins + 1)
dt$bin <- cut(dt$ve, breaks = breaks, include.lowest = TRUE)
dt_sample <- do.call(rbind, by(dt, dt$bin, function(d) {
  if(nrow(d)==0) NULL else d[sample(1:nrow(d),1), ]
}))
dt <- dt_sample
n <- nrow(dt)
cat("Stratified sampling completed, sample size：", n, "\n")
# 2. Initialize coefficient beta
mod <- lm(ye ~ x1e + x2e + x3e, data=dt)
beta <- coef(mod)[-1]
beta <- beta / sqrt(sum(beta^2)+1e-8)
cat("Initial beta vector：", beta, "\n")
# 3. Basic helper functions
m_true <- function(z) (1+z^2)*exp(z)+z
linear_inv <- function(a,b,alpha) (1-alpha)*a + alpha*b
alpha_grid <- seq(0,1,length.out=250)
dalpha <- diff(alpha_grid)[1]
na <- length(alpha_grid)
y_inv <- t(sapply(1:n, function(i) linear_inv(dt$y_1[i], dt$y_2[i], alpha_grid)))
compute_v_alpha <- function(beta, dt, alpha_grid){
  n <- nrow(dt)
  v <- matrix(0, n, na)
  beta <- beta / sqrt(sum(beta^2)+1e-8)
  for(i in 1:n){
    for(d in 1:3){
      a <- dt[[paste0("x",d,"_1")]][i]
      b <- dt[[paste0("x",d,"_2")]][i]
      if(is.na(a)|is.na(b)) next
      v[i,] <- v[i,] + beta[d] * linear_inv(a,b,alpha_grid)
    }
  }
  return(pmax(pmin(v, v_max-1e-6), v_min+1e-6))
}

# 4. B-spline basis construction
knots <- seq(v_min, v_max, length.out = n_knots)[2:(n_knots-1)]
get_B <- function(z){
  z <- pmax(pmin(z, v_max-1e-6), v_min+1e-6)
  splines::bs(z, knots=knots, degree=k_degree, Boundary.knots = c(v_min, v_max))
}
# Second-order penalty matrix for smoothness regularization
get_penalty_matrix <- function(num_basis) {
  D <- diff(diag(num_basis), differences = 2)  # Second difference matrix
  P <- t(D) %*% D
  return(P)
}

# 5. Objective loss function with second-order smooth penalty
obj_fun <- function(b){
  b <- b / sqrt(sum(b^2)+1e-8)
  v <- compute_v_alpha(b, dt, alpha_grid)
  B_mat <- get_B(as.vector(v))
  y_vec <- as.vector(y_inv)
  ok <- complete.cases(B_mat, y_vec)
  B_ok <- B_mat[ok, ]
  y_ok <- y_vec[ok]
  num_basis <- ncol(B_ok)
  # Smoothness penalty term
  P <- get_penalty_matrix(num_basis)
  # Penalized least squares fitting
  coef_est <- solve(t(B_ok) %*% B_ok + lambda * P, t(B_ok) %*% y_ok)
  fv <- as.vector(B_mat %*% coef_est)
  fv_mat <- matrix(fv, n, na)
  se <- (y_inv - fv_mat)^2
  se[is.na(se)] <- 1e-10
  loss <- sum(dalpha * rowSums((se[,-1] + se[,-ncol(se)])/2))
  return(loss)
}

# 6. Central finite difference gradient function
obj_grad <- function(b){
  eps <- 1e-5
  grad <- numeric(3)
  for (k in 1:3) {
    b_plus <- b
    b_minus <- b
    b_plus[k] <- b_plus[k] + eps
    b_minus[k] <- b_minus[k] - eps
    f_plus <- obj_fun(b_plus)
    f_minus <- obj_fun(b_minus)
    grad[k] <- (f_plus - f_minus) / (2 * eps)
  }
  return(grad)
}

# 7. Iterative optimization loop
max_iter <- 20
iter <- 0
conv <- FALSE
last_obj <- Inf
beta_current <- beta
while(!conv && iter < max_iter){
  iter <- iter + 1
  beta_old <- beta_current
  v_array <- compute_v_alpha(beta_current, dt, alpha_grid)
  vv <- as.vector(v_array)
  yy <- as.vector(y_inv)
  ok <- complete.cases(vv, yy)
  B <- get_B(vv[ok])
  num_basis <- ncol(B)
  P <- get_penalty_matrix(num_basis)
  # Penalized spline fitting
  coef <- solve(t(B)%*%B + lambda * P, t(B)%*%yy[ok])
  pred <- function(z) as.vector(get_B(z) %*% coef)
  opt <- nloptr(
    x0 = beta_current,
    eval_f = obj_fun,
    eval_grad_f = obj_grad,
    opts = list(
      algorithm = "NLOPT_LD_LBFGS",
      xtol_rel = 1e-5,
      maxeval = 1200,
      print_level = 0
    )
  )
  beta_current <- opt$solution
  beta_current <- beta_current / sqrt(sum(beta_current^2)+1e-8)
  obj <- opt$objective
  cat(sprintf("Iteration%2d | Loss=%.4f | beta=%.3f %.3f %.3f\n",
              iter, obj, beta_current[1], beta_current[2], beta_current[3]))
  # Convergence criterion
  if(iter>8 && abs(obj-last_obj)/max(last_obj,1) < 5e-3){
    conv <- TRUE
    cat("\n Convergence achieved!\n")
  }
  last_obj <- obj
}

# 8. Model evaluation metrics
z_seq <- seq(v_min, v_max, length.out=300)
fit <- pred(z_seq)
true <- m_true(z_seq)
R2 <- 1 - sum((fit-true)^2)/sum((true-mean(true))^2)
deriv <- diff(fit)/diff(z_seq)
cat("True beta vector：", round(beta_true,4), "\n")
cat("Estimated beta vector：", round(beta_current,4), "\n")
cat("R-squared goodness of fit：", round(R2,4), "\n")
# Plot fitting curve & derivative curve
df <- data.frame(z=z_seq, fit=fit, true=true)
df_d <- data.frame(z=z_seq[-1], deriv=deriv)
p1 <- ggplot() +
  geom_point(data=dt, aes(x=ve,y=ye), color="red", size=2, alpha=0.7) +
  geom_line(data=df, aes(z,fit,color="Fitted Curve"), linewidth=1.3) +
  geom_line(data=df, aes(z,true,color="True Function"), linetype="dashed", linewidth=1) +
  scale_color_manual(values=c("Fitted Curve"="red","True Function"="blue")) +
  labs(title=paste0("Second-order Smooth Penalty | R² = ",round(R2,4)), x="v", y="y") +
  theme_minimal() + theme(plot.title=element_text(hjust=0.5))
p2 <- ggplot(df_d, aes(z,deriv)) +
  geom_line(color="orange", linewidth=1.2) +
  geom_hline(yintercept=0, color="red", linetype="dashed") +
  labs(title="First-order Derivative Curve", x="v", y="dy/dv") +
  theme_minimal() + theme(plot.title=element_text(hjust=0.5))
print(p1 / p2)
grad_final <- obj_grad(beta_current)
cat("Norm of final gradient：", sqrt(sum(grad_final^2)), "\n")

III. Empirical Application R Code
library(ggplot2)
library(openxlsx)
library(readxl)
library(gridExtra)
# 1. Load real-world weather dataset
setwd("C:/Users/mine/Desktop/Uncertain Single Index Model/reference/application/weather data")
dt <- read_excel("lagos_all_years_adjust1.xlsx", sheet=1)
Y <- dt$tempmean
X <- cbind(dt$precip, dt$windspeed, dt$humidity, dt$sealevelpressure, dt$cloudcover)
Y_scaled <- Y
X_scaled <- scale(X)
# 2. Initialize regression coefficients
mod <- lm(Y_scaled ~ X_scaled)
coef <- coef(mod)[-1]
p <- 5
l2_norm <- sqrt(sum(coef^2))
coef_initial <- coef / l2_norm
# 3. Uncertainty kernel definition
kernel_function <- function(u){
  pi/sqrt(3)*exp(-pi*u/sqrt(3))*(1+exp(-pi*u/sqrt(3)))^(-2)
}
# 4. Nadaraya-Watson kernel estimation function
nadaraya_watson <- function(z0, Z, Y, h) {
  Z <- as.vector(Z)
  Y <- as.vector(Y)
  u <- (z0 - Z)/h
  weights <- kernel_function(u) + 1e-10
  weight_sum <- sum(weights)
  if (weight_sum < 1e-8) return(mean(Y))
  m_hat <- sum(weights * Y) / weight_sum
  if (is.na(m_hat) | is.infinite(m_hat)) return(mean(Y))
  return(m_hat)
}
# 5. Residual sum of squares loss for coefficient tuning
rss_beta <- function(beta, X, Y, h) {
  beta <- as.vector(beta)
  beta_norm <- sqrt(sum(beta^2))
  if (beta_norm < 1e-8) beta <- rep(1/sqrt(p), p) else beta <- beta / beta_norm
  if (beta[1] < 0) beta <- -beta
  Z <- as.vector(X %*% beta)
  n <- length(Y)
  Y_hat <- numeric(n)
  for (i in 1:n) {
    Y_hat[i] <- nadaraya_watson(Z[i], Z[-i], Y[-i], h)
  }
  sum((Y - Y_hat)^2, na.rm=T)
}
# 6. Single index model fitting function
fit_single_index_model <- function(X, Y, h, coef_initial, max_iter=50, tol=1e-5) {
  beta <- coef_initial
  if (beta[1] < 0) beta <- -beta
  beta_prev <- beta
  for (iter in 1:max_iter) {
    res <- optim(par=beta, fn=rss_beta, X=X, Y=Y, h=h,
                 method="L-BFGS-B",
                 lower=c(1e-6, rep(-1,p-1)), upper=rep(1,p))
    beta <- res$par
    beta_norm <- sqrt(sum(beta^2))
    beta <- beta / beta_norm
    if (beta[1] < 0) beta <- -beta
    if (sqrt(sum((beta-beta_prev)^2)) < tol) {
      break
    }
    beta_prev <- beta
  }
  Z <- as.vector(X %*% beta)
  m_hat <- function(z0) sapply(z0, function(zi) nadaraya_watson(zi, Z, Y, h))
  return(list(beta=beta, m_hat=m_hat, Z=Z))
}
# 7. V-fold cross validation for bandwidth selection
cv_bandwidth <- function(X, Y, hs, coef_initial, V = 10) {
  # Store cross validation error & standard error
  cv_scores <- numeric(length(hs))
  se_scores <- numeric(length(hs))  
  n <- nrow(X)  
  set.seed(123)   
  fold_ids <- sample(rep(1:V, length.out = n))    
  for (k in 1:length(hs)) {
    h <- hs[k]
    fold_cv_error <- 0
    fold_errors <- numeric(V) 
    for (v in 1:V) {
      val_idx <- which(fold_ids == v)   
      train_idx <- which(fold_ids != v)       
      X_train <- X[train_idx, ]
      Y_train <- Y[train_idx]
      X_val <- X[val_idx, ]
      Y_val <- Y[val_idx]
      fit_v <- fit_single_index_model(X_train, Y_train, h, coef_initial, max_iter = 5)
      Z_val <- as.vector(X_val %*% fit_v$beta)  
      Y_hat_val <- fit_v$m_hat(Z_val)           
      error_v <- sum((Y_val - Y_hat_val)^2)  
      fold_cv_error <- fold_cv_error + error_v
      fold_errors[v] <- error_v  
    cv_scores[k] <- fold_cv_error / n  
    se_scores[k] <- sd(fold_errors) / sqrt(V)      
    cat(paste("Bandwidth h =", round(h, 4), "CV Error =", round(cv_scores[k], 4), 
              " | Standard Error =", round(se_scores[k], 4), "\n"))
  }
  return(list(cv = cv_scores, se = se_scores))
}
# 8. Fibonacci sequence generator
fibonacci_seq <- function(N) {
  fib <- numeric(N + 1)  # Index starts from 0
  if (N >= 0) fib[1] <- 0  # fib(0) = 0
  if (N >= 1) fib[2] <- 1  # fib(1) = 1
  if (N >= 2) {
    for (k in 2:N) {
      fib[k + 1] <- fib[k] + fib[k - 1]  # fib(k) = fib(k-1) + fib(k-2)
    }
  }
  return(fib)
}
# Fibonacci search for optimal bandwidth
fibonacci_search_bandwidth <- function(X, Y, coef_initial, h_min = 0.1, h_max = 0.5, eps = 1e-2, N = 20, V = 10) {
  fib <- fibonacci_seq(N)
  tol <- h_max - h_min  
  n_iter <- N          
  rho <- fib[n_iter] / fib[n_iter + 1]  
  h_t <- h_min + (1 - rho) * tol 
  h_r <- h_min + rho * tol   
  cv_error <- function(h) {
    if (h <= 0) return(1e10)      
    n <- nrow(X)
    set.seed(123) 
    fold_ids <- sample(rep(1:V, length.out = n))
    fold_cv_error <- 0
    for (v in 1:V) {
      val_idx <- which(fold_ids == v)
      train_idx <- which(fold_ids != v)
      X_train <- X[train_idx, ]
      Y_train <- Y[train_idx]
      X_val <- X[val_idx, ]
      Y_val <- Y[val_idx]
      fit_v <- fit_single_index_model(X_train, Y_train, h, coef_initial, max_iter = 5)
      Z_val <- as.vector(X_val %*% fit_v$beta)
      Y_hat_val <- fit_v$m_hat(Z_val)
      if (any(is.na(Y_hat_val) | is.infinite(Y_hat_val))) {
        Y_hat_val[is.na(Y_hat_val) | is.infinite(Y_hat_val)] <- mean(Y_train)
      }
      fold_cv_error <- fold_cv_error + sum((Y_val - Y_hat_val)^2)
    }
    return(fold_cv_error / n)  
  }
  CV_t <- cv_error(h_t)
  CV_r <- cv_error(h_r)
  while (n_iter > 2 && tol > eps) {
    n_iter <- n_iter - 1
    tol <- h_max - h_min             
    rho <- fib[n_iter] / fib[n_iter + 1]
    if (CV_t < CV_r) {
      h_max <- h_r
      h_r <- h_t
      CV_r <- CV_t
      new_tol <- h_max - h_min          
      h_t <- h_min + (1 - rho) * new_tol
      CV_t <- cv_error(h_t)
    } else {
      h_min <- h_t
      h_t <- h_r
      CV_t <- CV_r
      new_tol <- h_max - h_min            
      h_r <- h_min + rho * new_tol
      CV_r <- cv_error(h_r)
    }
    tol <- h_max - h_min
    cat(sprintf("Iteration n=%d: Interval=[%.4f, %.4f], Length=%.4f, h_t=%.4f(CV=%.4f), h_r=%.4f(CV=%.4f)\n",
                n_iter, h_min, h_max, tol, h_t, CV_t, h_r, CV_r))
  }
  h_opt <- (h_min + h_max) / 2
  CV_opt <- cv_error(h_opt)
  return(list(
    h_opt = h_opt,                
    CV_opt = CV_opt,              
    final_interval = c(h_min, h_max), 
    final_tol = h_max - h_min))
}
# 9. Bandwidth selection & full model training
hs <- seq(0.01, 10, by = 0.5)  
cv_scores <- cv_bandwidth(X, Y, hs, coef_initial)
best_h <- hs[which.min(cv_scores)]
cat(paste("Grid-search optimal bandwidth: ", round(best_h, 4), "\n"))
# Precise Fibonacci search
fib_result <- fibonacci_search_bandwidth(X, Y, coef_initial, h_min = 0.2, h_max = 0.3, eps = 1e-4, N = 20, V = 10)
# Output search outcomes
cat("\n===== Fibonacci Bandwidth Search Results =====\n")
cat(sprintf("Optimal bandwidth h* = %.4f\n", fib_result$h_opt))
cat(sprintf("Minimum cross validation error = %.4f\n", fib_result$CV_opt))
cat(sprintf("Final search interval = [%.4f, %.4f]\n", fib_result$final_interval[1], fib_result$final_interval[2]))
cat(sprintf("Final interval width = %.4f\n", fib_result$final_tol))
# Initial minimal-error bandwidth
h <- 0.2064                 
cv_h <- cv_bandwidth(X_scaled, Y_scaled, h, coef_initial, V = 10)
SE<-0.0398
CV_upper <- cv_h + SE       
# Select corrected bandwidth via 1-standard-error rule
h_candidates <- seq(from = h, to = 0.5, by = 0.005)  
for (h_curr in h_candidates) {
  cv_curr <- cv_bandwidth(X_scaled, Y_scaled, h_curr, coef_initial, V = 10)
  if (cv_curr <= CV_upper) {
    h_corrected <- h_curr
  } else {
    break
  }
}
# Print two bandwidth values
cat("Bandwidth with minimal CV loss：", h, "\n")
cat("Corrected bandwidth (1-SE rule)：", h_corrected, "\n")
# Train model using corrected bandwidth
h_corrected<-0.5461
fit_result <- fit_single_index_model(X_scaled, Y_scaled, h_corrected, coef_initial)
beta_hat <- fit_result$beta
m_hat <- fit_result$m_hat
Z_hat <- fit_result$Z
Y_hat <- m_hat(Z_hat)
# Print coefficient results
cat("Estimated beta coefficients: ", round(beta_hat, 4), "\n")
cat("First coefficient positive: ", beta_hat[1] > 0, "\n")
cat("L2 norm of estimated beta: ", round(sqrt(sum(beta_hat^2)), 4), "\n")
# Visualize fitting scatter plot
plot_data <- data.frame(
  index = Z_hat,
  original = Y_scaled,
  fitted = Y_hat
)
ggplot(plot_data, aes(x=index)) +
  geom_point(aes(y=original, color="Raw Data"), size=2, alpha=0.7) +
  geom_line(aes(y=fitted, color="Fitted Curve"), linewidth=0.7) +
  scale_color_manual(values=c("Raw Data"="#3498db", "Fitted Curve"="#e74c3c")) +
  labs(x="Single Index", y="Scaled Mean Temperature", title="Single Index Model Fitting Performance", color="Data Type") +
  theme_minimal()
# Calculate residual statistics
res<-Y-Y_hat
mean(res)
var(res)
sqrt(var(res))

IV. Model Comparison R Code
library(ggplot2)
library(openxlsx)
library(readxl)
library(gridExtra)
# 1. Load weather dataset
setwd("C:/Users/mine/Desktop/Uncertain Single Index Model/reference/application/weather data")
dt <- read_excel("lagos_all_years_adjust1.xlsx", sheet=1)
Y <- dt$tempmean
X <- cbind(dt$precip, dt$windspeed, dt$humidity, dt$sealevelpressure, dt$cloudcover)
Y_scaled <- Y
X_scaled <- scale(X)
# Model 1: Linear Regression
mod1 <- lm(Y_scaled ~ X_scaled)
beta1 <- coef(mod1)[-1]
Y_hat1 <- predict(mod1)
res1<-residuals(mod1)
mean(res1)
var(res1)
sqrt(var(res1))
# Model 2: Exponential Regression
dat <- data.frame(Y = Y, X_scaled)
names(dat)[2:6] <- c("precip", "windspeed", "humidity", "pressure", "cloudcover")
lm_init <- lm(Y ~ ., data = dat[, -1])  # Linear model for initial guess

mod2 <- nls(Y ~ alpha*exp(b1*precip + b2*windspeed + b3*humidity + b4*pressure + b5*cloudcover),
               data = dat,
               start = list(alpha = 1,
                            b1 = coef(lm_init)[2],
                            b2 = coef(lm_init)[3],
                            b3 = coef(lm_init)[4],
                            b4 = coef(lm_init)[5],
                            b5 = coef(lm_init)[6]))
beta2 <- coef(mod2)
res2<-residuals(mod2)
mean(res2)
var(res2)
sqrt(var(res2))
summary(mod2)
# Model 3: Logarithmic Regression
dat <- data.frame(Y = Y, X_scaled)
names(dat)[2:6] <- c("precip", "windspeed", "humidity", "pressure", "cloudcover")
linear_pred <- predict(lm_init)
transformed_Y <- log(1 + linear_pred^2)
alpha_init <- coef(lm(Y ~ transformed_Y - 1)) 
start = list(alpha = as.numeric(alpha_init),
             b1 = coef(lm_init)[2],
             b2 = coef(lm_init)[3],
             b3 = coef(lm_init)[4],
             b4 = coef(lm_init)[5],
             b5 = coef(lm_init)[6])
mod3 <- nls(Y ~ log(1+(b1*precip + b2*windspeed + b3*humidity + b4*pressure + b5*cloudcover)^2),
            data = dat,
            start = list(
                         b1 = coef(lm_init)[2],
                         b2 = coef(lm_init)[3],
                         b3 = coef(lm_init)[4],
                         b4 = coef(lm_init)[5],
                         b5 = coef(lm_init)[6]),
            control = nls.control(maxiter = 1000))
beta3 <- coef(mod3)
Y_hat3 <- predict(mod3)
res3<-residuals(mod3)
mean(res3)
var(res3)
sqrt(var(res3))

# Model 4: Quadratic Single Index Regression
coef_init <- coef(lm_init)[-1]
if (coef_init["precip"] < 0) {
  coef_init <- -coef_init
}
start_vals <- list(
  a = 0,
  b1 = coef_init["precip"],
  b2 = coef_init["windspeed"],
  b3 = coef_init["humidity"],
  b4 = coef_init["pressure"],
  b5 = coef_init["cloudcover"]
)
mod4 <- nls(
  formula = Y_scaled ~ a + (b1*precip + b2*windspeed + b3*humidity + b4*pressure + b5*cloudcover)^2,
  data = dat,
  start = start_vals, 
  lower = c(a = -Inf, b1 = 0, b2 = -Inf, b3 = -Inf, b4 = -Inf, b5 = -Inf),
  algorithm = "port",
  control = nls.control(maxiter = 1000, warnOnly = FALSE)
)
if (mod4$convInfo$isConv) {
  cat("Model converged successfully.\n")
} else {
  cat("Model failed to converge.\n")
}
summary(mod4)
res4<-residuals(mod4)
mean(res4)
var(res4)
sqrt(var(res4))
